Hamiltonian Dynamics of a Sum of Interacting Random Matrices

In ergodic quantum systems, physical observables have a non-relaxing component if they "overlap" with a conserved quantity. In interacting microscopic models, how to isolate the non-relaxing component is unclear. We compute exact dynamical correlators governed by a Hamiltonian composed of two large interacting random matrices, $H=A+B$. We analytically obtain the late-time value of $\langle A(t) A(0) \rangle$; this quantifies the non-relaxing part of the observable $A$. The relaxation to this value is governed by a power-law determined by the spectrum of the Hamiltonian $H$, independent of the observable $A$. For Gaussian matrices, we further compute out-of-time-ordered-correlators (OTOCs) and find that the existence of a non-relaxing part of $A$ leads to modifications of the late time values and exponents. Our results follow from exact resummation of a diagrammatic expansion and hyperoperator techniques.

==> figs/diagrams/example.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'example.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{153.70883011bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.3659316)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{example.pdf}}%
    \put(0.02791442,0.24157019){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.61268902\unitlength}\raggedright $\avg{\frac{1}{z}\sqrt{\lambda}A \frac{1}{w} \sqrt{\lambda}A} =$\end{minipage}}}%
    \put(0.75838182,0.08400732){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.44852928\unitlength}\raggedright $1/w$\end{minipage}}}%
    \put(0.75838182,0.33773382){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.44852928\unitlength}\raggedright $1/z$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{example.pdf}}%
  \end{picture}%
\endgroup%

